Decay of a photospheric transient filament at the boundary of a pore and the chromospheric response

Intermediate stages between pores and sunspots are a rare phenomenon and can manifest with the formation of transient photospheric penumbral-like filaments. Although the magnetic field changes rapidly during the evolution of such filaments, they have not been shown to be connected to magnetic reconnection events yet. We analyzed observations of a pore in NOAA AR 12739 from the Swedish Solar Telescope including spectropolarimetric data of the Fe I 6173 {\AA} and the Ca II 8542 {\AA} line and spectroscopic data of the Ca II K 3934 {\AA} line. The VFISV Milne-Eddington inversion code and the multi-line Non-LTE inversion code STiC were utilized to obtain atmospheric parameters in the photosphere and the chromosphere. Multiple filamentary structures of inclined magnetic fields are found in photospheric inclination maps at the boundary of the pore, although the pore never developed a penumbra. One of the filaments shows a clear counterpart in continuum intensity maps in addition to photospheric blueshifts. During its decay, a brightening in the blue wing of the Ca II 8542 {\AA} line is observed. The Ca II K 3934 {\AA} and the Ca II 8542 {\AA} lines show complex spectral profiles in this region. Depth-dependent STiC inversion results using data from all available lines yield a temperature increase (roughly 1000 Kelvin) and bidirectional flows (magnitudes up to 8 km/s) at log tau=-3.5. The temporal and spatial correlation of the decaying filament (observed in the photosphere) to the temperature increase and the bidirectional flows in the high photosphere/low chromosphere suggests that they are connected. We propose scenarios in which magnetic reconnection happens at the edge of a rising magnetic flux tube in the photosphere. This leads to both the decay of the filament in the photosphere and the observed temperature increase and the bidirectional flows in the high photosphere/low chromosphere.

==> author_contribution_statement.txt <==
Author contribution statement (for my thesis):

PL designed and directed the research project with support from NBG and RS. 
PL conducted the SST observations together with NBG. 
JdlCR processed the SST data together with his team and with support from PL. 
PL ran the VFISV inversions. 
PL analyzed the transient filaments, the BWP brightening, and the respective spectra with support from NBG and RS. 
PL ran the STiC inversions together with JdlCR. 
PL analyzed the STiC inversions with support from NBG, RS and JdlCR. 
PL composed the proposed models describing the magnetic reconnection together with RS. 
PL wrote the manuscript with support from RS, NBG and JdlCR. 
